RF-Powered Batteryless Plant Movement Sensor for Precision Agriculture

Precision agriculture demands non-invasive, energy-efficient, and sustainable plant monitoring solutions. In this work, we present the design and implementation of a lightweight, batteryless plant movement sensor powered solely by RF energy. This sensor targets Controlled Environment Agriculture (CEA) and utilizes inertial measurements units (IMUs) to monitor leaf motion, which correlates with plant physiological responses to environmental stress. By eliminating the battery, we reduce the ecological footprint, weight, and maintenance requirements, transitioning from lifetime-based to operation-based energy storage. Our design minimizes circuit complexity while enabling flexible, adaptive readout scheduling based on energy availability and sensor data. We detail the energy requirements, RF power transfer considerations, integration constraints, and outline future directions, including multi-antenna power delivery and networked sensor synchronization.

==> figures/downsampled_RF_powered_accel_averaged.csv <==
Timestamp,Value
1.538445,0.0
1.5395,0.0
1.54075,0.0
1.542,0.0
1.54325,0.0
1.5445,0.0
1.54575,0.0
1.547,0.0
1.54825,0.0
1.5495,0.0
1.55075,0.0
1.552,0.0
1.55325,0.0
1.5545,0.0
1.55575,0.0
1.557,0.0
1.55825,0.0
1.5595,0.0
1.56075,0.0
1.562,0.0
1.56325,0.0
1.5645,0.0
1.56575,0.0
1.567,0.0
1.56825,-1.49866679e-08
1.5695,-3.41695994e-07
1.57075,3.3866101e-07
1.572,-5.09150013e-05
1.57325,0.0209128913
1.5745,0.0211032424
1.57575,0.00388710923
1.577,-5.09490055e-05
1.57825,-5.09603378e-05
1.5795,0.000194805019
1.58075,0.000194870008
1.582,0.0361227728
1.58325,0.0361549258
1.5845,0.00240717619
1.58575,0.00315300026
1.587,0.00265922607
1.58825,0.00487474818
1.5895,0.00536284037
1.59075,0.00585418381
1.592,0.00511375209
1.59325,0.00487312255
1.5945,0.00536224339
1.59575,0.00561038405
1.597,0.00512058428
1.59825,0.00336538791
1.5995,0.00618357025
1.60075,0.00568072824
1.602,0.00565737765
1.60325,0.00880445354
1.6045,0.00922701042
1.60575,0.00944561046
1.607,0.00916102156
1.60825,0.00919921044
1.6095,0.00951137114
1.61075,0.00985648017
1.612,0.00937714707
1.61325,0.00926250592
1.6145,0.00940184388
1.61575,0.00935786031
1.617,0.00935910922
1.61825,0.00937779434
1.6195,0.00937411748
1.62075,0.00954341982
1.622,0.00952136051
1.62325,0.00897664204
1.6245,0.00898837391
1.62575,0.00900301244
1.627,0.00955608115
1.62825,0.0106676174
1.6295,0.0107874833
1.63075,0.0107616065
1.632,0.0107037798
1.63325,0.0106891105
1.6345,0.0106874835
1.63575,0.0106885051
1.637,0.0107035749
1.63825,0.0106991446
1.6395,0.0107068708
1.64075,0.0107085612
1.642,0.0107000554
1.64325,0.010701118
1.6445,0.0106980959
1.64575,0.0107033057
1.647,0.0107043274
1.64825,0.0107000098
1.6495,0.0107049774
1.65075,0.0107006216
1.652,0.0106984638
1.65325,0.0106905056
1.6545,0.0107060485
1.65575,0.0106920544
1.657,0.0107094208
1.65825,0.0106988745
1.6595,0.010708035
1.66075,0.0107022123
1.662,0.0106886672
1.66325,0.0107109454
1.6645,0.0107098101
1.66575,0.0106899589
1.667,0.0106989173
1.66825,0.0107070962
1.6695,0.0107172346
1.67075,0.0107030254
1.672,0.0107008908
1.67325,0.0107157147
1.6745,0.0107150348
1.67575,0.0107029146
1.677,0.0107001895
1.67825,0.0106998477
1.6795,0.0107194781
1.68075,0.010711967
1.682,0.0106903687
1.68325,0.010709215
1.6845,0.0106951417
1.68575,0.0106940698
1.687,0.0106948633
1.68825,0.0107027339
1.6895,0.010695287
1.69075,0.0106983278
1.692,0.0106902132
1.69325,0.0107048964
1.6945,0.0107020941
1.69575,0.0106952833
1.697,0.0106894188
1.69825,0.0106945774
1.6995,0.010692643
1.70075,0.010686391
1.702,0.0107060736
1.70325,0.0106906388
1.7045,0.0106845777
1.70575,0.0106870998
1.707,0.0106891198
1.70825,0.0107079754
1.7095,0.010712252
1.71075,0.0107072396
1.712,0.0107095828
1.71325,0.0106972437
1.7145,0.0106978016
1.71575,0.0107057802
1.717,0.0107059786
1.71825,0.0107065057
1.7195,0.0107010631
1.72075,0.0106969578
1.722,0.0106966877
1.72325,0.0106877657
1.7245,0.0107010761
1.72575,0.0107066436
1.727,0.0106999613
1.72825,0.0106858341
1.7295,0.0106619578
1.73075,0.010719819
1.732,0.0107164104
1.73325,0.0107059935
1.7345,0.0107072396
1.73575,0.0107021909
1.737,0.010705553
1.73825,0.0106958933
1.7395,0.0107168509
1.74075,0.0106993001
1.742,0.0106946025
1.74325,0.0107013043
1.7445,0.0107028233
1.74575,0.0107083749
1.747,0.0106936917
1.74825,0.0107115563
1.7495,0.010709242
1.75075,0.0107100243
1.752,0.0106962128
1.75325,0.0107050268
1.7545,0.0107169366
1.75575,0.0106961401
1.757,0.0107200593
1.75825,0.0107079083
1.7595,0.0107123666
1.76075,0.0107081886
1.762,0.010724904
1.76325,0.0107076233
1.7645,0.0107125789
1.76575,0.0107213957
1.767,0.0107278656
1.76825,0.0107159428
1.7695,0.0107338345
1.77075,0.0107390601
1.772,0.0107351262
1.77325,0.0107428739
1.7745,0.0107391691
1.77575,0.0107499538
1.777,0.0107638352
1.77825,0.0107694818
1.7795,0.0107693681
1.78075,0.0107861869
1.782,0.0107973171
1.78325,0.0107686762
1.7845,0.0107948668
1.78575,0.0107990084
1.787,0.0108044604
1.78825,0.0108180298
1.7895,0.0108153485
1.79075,0.0108420141
1.792,0.0108163748
1.79325,0.0108317612
1.7945,0.0108364662
1.79575,0.0108461753
1.797,0.0108483089
1.79825,0.0108344434
1.7995,0.010837066
1.80075,0.0107835811
1.802,0.010784124
1.80325,0.0107784383
1.8045,0.0107776439
1.80575,0.0107852146
1.807,0.0107750995
1.80825,0.0107307984
1.8095,0.0107114669
1.81075,0.0107256537
1.812,0.0107203955
1.81325,0.0107194455
1.8145,0.0107263774
1.81575,0.0107052224
1.817,0.0107150981
1.81825,0.0106942002
1.8195,0.0107202288
1.82075,0.0106921215
1.822,0.0107187415
1.82325,0.0107010165
1.8245,0.0107065197
1.82575,0.0106997611
1.827,0.0107024228
1.82825,0.0107277203
1.8295,0.0101447627
1.83075,0.00870811287
1.832,0.00876014121
1.83325,0.00895301439
1.8345,0.00908537861
1.83575,0.00904516969
1.837,0.0131204901
1.83825,0.015002029
1.8395,0.0175530501
1.84075,0.0304593686
1.842,0.0092987055
1.84325,0.00747761596
1.8445,0.00817934144
1.84575,0.00874037109
1.847,0.00903321616
1.84825,0.00877865404
1.8495,0.0087816054
1.85075,0.00880086794
1.852,0.0087940516
1.85325,0.00879877433
1.8545,0.00879950169
1.85575,0.00880836695
1.857,0.00879168045
1.85825,0.00880025513
1.8595,0.00881365035
1.86075,0.00878786203
1.862,0.00880559441
1.86325,0.0088129798
1.8645,0.00879731681
1.86575,0.00879075192
1.867,0.00879988726
1.86825,0.00880214386
1.8695,0.00880918745
1.87075,0.00880782306
1.872,0.00880827848
1.87325,0.00879714359
1.8745,0.00878335815
1.87575,0.0088046873
1.877,0.00880387705
1.87825,0.00882311817
1.8795,0.00880514178
1.88075,0.00881401822
1.882,0.00878415443
1.88325,0.00880252849
1.8845,0.00878841151
1.88575,0.00879305135
1.887,0.00881123263
1.88825,0.00880880281
1.8895,0.00880132243
1.89075,0.00880184676
1.892,0.00880762655
1.89325,0.00880533922
1.8945,0.00880374853
1.89575,0.00880884752
1.897,0.00880391896
1.89825,0.00878857076
1.8995,0.00881058071
1.90075,0.00879124552
1.902,0.00881691277
1.90325,0.00882530957
1.9045,0.00881753862
1.90575,0.00880369078
1.907,0.00879504532
1.90825,0.00881146081
1.9095,0.00881875865
1.91075,0.00880562328
1.912,0.00881623011
1.91325,0.00877567567
1.9145,0.00878800172
1.91575,0.00880725589
1.917,0.008791795
1.91825,0.00880482793
1.9195,0.00880691595
1.92075,0.00880725775
1.922,0.00879859552
1.92325,0.00879447628
1.9245,0.00880793761
1.92575,0.00878100377
1.927,0.00881255418
1.92825,0.0088183051
1.9295,0.00878872536
1.93075,0.00879057217
1.932,0.00880850665
1.93325,0.00881501287
1.9345,0.00881437119
1.93575,0.00881562009
1.937,0.00879038684
1.93825,0.00879757293
1.9395,0.00881134812
1.94075,0.00881762337
1.942,0.00882810727
1.94325,0.00910713524
1.9445,0.00905472226
1.94575,0.0107130287
1.947,0.0179813094
1.94825,0.0112326462
1.9495,0.030241657
1.95075,0.0115195569
1.952,0.00831943844
1.95325,0.0074829082
1.9545,0.00880057272
1.95575,0.00892701279
1.957,0.00881573278
1.95825,0.00881694164
1.9595,0.0087890476
1.96075,0.00881066453
1.962,0.00883361883
1.96325,0.00879370514
1.9645,0.00879734382
1.96575,0.00880295597
1.967,0.00881407317
1.96825,0.00880025513
1.9695,0.00880603492
1.97075,0.00880748499
1.972,0.00882337242
1.97325,0.00881005265
1.9745,0.00880366564
1.97575,0.00880454574
1.977,0.00882091559
1.97825,0.00882378872
1.9795,0.0087728966
1.98075,0.00879916269
1.982,0.00880630501
1.98325,0.00877881609
1.9845,0.00879981555
1.98575,0.00879913475
1.987,0.00879315846
1.98825,0.00879223272
1.9895,0.00879737083
1.99075,0.00879629515
1.992,0.00879994128
1.99325,0.00882145204
1.9945,0.00882053562
1.99575,0.00878872722
1.997,0.00879865419
1.99825,0.00879402366
1.9995,0.00879959017
2.00075,0.00880339369
2.002,0.00881691277
2.00325,0.00880222954
2.0045,0.00881278049
2.00575,0.00882121548
2.007,0.00880954135
2.00825,0.00882605929
2.0095,0.00881799497
2.01075,0.00880105328
2.012,0.00879156683
2.01325,0.00880191755
2.0145,0.00880366378
2.01575,0.00878891349
2.017,0.00880190358
2.01825,0.00883154292
2.0195,0.00879556965
2.02075,0.00880691595
2.022,0.00881048106
2.02325,0.00881705619
2.0245,0.0088068014
2.02575,0.00882711262
2.027,0.0087910695
2.02825,0.00880313758
2.0295,0.00880623516
2.03075,0.00880889129
2.032,0.00880850665
2.03325,0.00882391166
2.0345,0.00882458314
2.03575,0.00880516879
2.037,0.00881049037
2.03825,0.00882095844
2.0395,0.00881630182
2.04075,0.00882923603
2.042,0.00883405097
2.04325,0.00878924783
2.0445,0.00879159104
2.04575,0.00880164653
2.047,0.00877296925
2.04825,0.00879363995
2.0495,0.00880570803
2.05075,0.0087995613
2.052,0.00907111075
2.05325,0.00906487089
2.0545,0.00930086803
2.05575,0.0184229407
2.057,0.0086510675
2.05825,0.0301587172
2.0595,0.0164220333
2.06075,0.00850676652
2.062,0.00689725252
2.06325,0.0088103218
2.0645,0.00875998661
2.06575,0.0089776488
2.067,0.00883188657
2.06825,0.00877172314
2.0695,0.00881486479
2.07075,0.00882560667
2.072,0.00882920902
2.07325,0.00881198701
2.0745,0.00880916044
2.07575,0.00883173011
2.077,0.00879909284
2.07825,0.00880387705
2.0795,0.00880373362
2.08075,0.00881087687
2.082,0.00883048121
2.08325,0.00881759357
2.0845,0.00881648622
2.08575,0.00882500596
2.087,0.008820883
2.08825,0.00882435683
2.0895,0.00883094594
2.09075,0.00883441605
2.092,0.00883344375
2.09325,0.00880286749
2.0945,0.00880915951
2.09575,0.00882883184
2.097,0.00882818736
2.09825,0.00883374177
2.0995,0.00883173104
2.10075,0.00881659891
2.102,0.00882215519
2.10325,0.00882262271
2.1045,0.0088304095
2.10575,0.00882296264
2.107,0.0088322321
2.10825,0.00881610252
2.1095,0.0087762624
2.11075,0.00879404601


==> figures/downsampled_RF_powered_accel_mag_32samples.csv <==
Timestamp,Value
49.356188,0.0
49.35725,0.0
49.3585,0.0
49.35975,0.0
49.361,0.0
49.36225,0.0
49.3635,0.0
49.36475,0.0
49.366,0.0
49.36725,0.0
49.3685,0.0
49.36975,0.0
49.371,0.0
49.37225,0.0
49.3735,0.0
49.37475,0.0
49.376,0.0
49.37725,0.0
49.3785,0.0
49.37975,0.0
49.381,0.0
49.38225,0.0
49.3835,0.0
49.38475,0.0
49.386,0.0
49.38725,0.0
49.3885,0.0
49.38975,0.0
49.391,4.19579997e-08
49.39225,5.96469363e-07
49.3935,1.97780011e-07
49.39475,0.000193440006
49.396,0.0310429074
49.39725,-0.0020190794
49.3985,0.000194805019
49.39975,0.000194935012
49.401,0.000194870008
49.40225,0.0346573107
49.4035,0.0346495993
49.40475,0.00241039204
49.406,0.00290215504
49.40725,0.00240932009
49.4085,0.00413516164
49.40975,0.00487800036
49.411,0.00512058428
49.41225,0.00512001477
49.4135,0.00511773769
49.41475,0.00536820991
49.416,0.0056066406
49.41725,0.00561225647
49.4185,0.00536403386
49.41975,0.00458876835
49.421,0.00556071894
49.42225,0.00565840909
49.4235,0.00805747136
49.42475,0.00936058722
49.426,0.00939889438
49.42725,0.00927211996
49.4285,0.00923944078
49.42975,0.00934665278
49.431,0.0103529114
49.43225,0.00940745883
49.4335,0.00953340903
49.43475,0.00949786603
49.436,0.00949706789
49.43725,0.00952501595
49.4385,0.00951843522
49.43975,0.00950996019
49.441,0.00960810576
49.44225,0.00993025117
49.4435,0.00907374639
49.44475,0.00915525295
49.446,0.00912761223
49.44725,0.00928207953
49.4485,0.0113529079
49.44975,0.0140666422
49.451,0.0174328778
49.45225,0.0170084946
49.4535,0.0167076308
49.45475,0.014988997
49.456,0.0144507485
49.45725,0.0144587476
49.4585,0.0137161156
49.45975,0.0110990796
49.461,0.0113865733
49.46225,0.0147555079
49.4635,0.0147050107
49.46475,0.0148863625
49.466,0.0146154016
49.46725,0.0146102067
49.4685,0.0125699053
49.46975,0.0111456234
49.471,0.0119058695
49.47225,0.0150565701
49.4735,0.0148461536
49.47475,0.0146779958
49.476,0.0146023463
49.47725,0.0146197462
49.4785,0.0121852038
49.47975,0.0113511914
49.481,0.0122269699
49.48225,0.0150357438
49.4835,0.014895332
49.48475,0.0146499677
49.486,0.0148242768
49.48725,0.0148287388
49.4885,0.0120749809
49.48975,0.0115604764
49.491,0.0136214653
49.49225,0.015062022
49.4935,0.0151096554
49.49475,0.0147843296
49.496,0.0147931334
49.49725,0.0146060837
49.4985,0.0114730475
49.49975,0.0115363542
49.501,0.0140339471
49.50225,0.0149945384
49.5035,0.0151624205
49.50475,0.0147651201
49.506,0.0147884451
49.50725,0.0144290188
49.5085,0.0113610225
49.50975,0.0115066459
49.511,0.0149271144
49.51225,0.0149524882
49.5135,0.0151560334
49.51475,0.0147629054
49.516,0.0147736678
49.51725,0.0135770505
49.5185,0.0113529442
49.51975,0.0115039293
49.521,0.0150592579
49.52225,0.0149991224
49.5235,0.0150164757
49.52475,0.0147845466
49.526,0.0147827826
49.52725,0.0131720137
49.5285,0.0114180911
49.52975,0.0118540833
49.531,0.0152014224
49.53225,0.0150588481
49.5335,0.0149479769
49.53475,0.0147995604
49.536,0.01481466
49.53725,0.0126774246
49.5385,0.0114044463
49.53975,0.0120099001
49.541,0.0151274949
49.54225,0.0150099816
49.5435,0.0148022715
49.54475,0.0147116259
49.546,0.0146904103
49.54725,0.0117397001
49.5485,0.011490047
49.54975,0.0130756423
49.551,0.0150124161
49.55225,0.0150722079
49.5535,0.0146473227
49.55475,0.0147495279
49.556,0.0146110998
49.55725,0.0115280524
49.5585,0.0114772003
49.55975,0.0135014337
49.561,0.0148713896
49.56225,0.0150548937
49.5635,0.0146505758
49.56475,0.0147271901
49.566,0.0141339162
49.56725,0.0113475481
49.5685,0.0114295315
49.56975,0.0139055271
49.571,0.0148622859
49.57225,0.0150006171
49.5735,0.0146391783
49.57475,0.0147056077
49.576,0.0138152689
49.57725,0.0112188244
49.5785,0.0114478748
49.57975,0.0148193659
49.581,0.0148634259
49.58225,0.0149490051
49.5835,0.0146518974
49.58475,0.014701928
49.586,0.0134408353
49.58725,0.0112789255
49.5885,0.0115765445
49.58975,0.0150158135
49.591,0.0149906799
49.59225,0.01485046
49.5935,0.0146769127
49.59475,0.0147272814
49.596,0.0123425703
49.59725,0.0114388438
49.5985,0.0117731094
49.59975,0.0150857568
49.601,0.0149930306
49.60225,0.0147107057
49.6035,0.0147297541
49.60475,0.0147353783
49.606,0.0120075336
49.60725,0.0114725651
49.6085,0.0126729663
49.60975,0.0151305655
49.611,0.0150255673
49.61225,0.0146742305
49.6135,0.0147465765
49.61475,0.0147244334
49.616,0.0113801174
49.61725,0.0114763994
49.6185,0.0130501529
49.61975,0.0150759537
49.621,0.0150262695
49.62225,0.0146438302
49.6235,0.014749852
49.62475,0.0146258557
49.626,0.0112721957
49.62725,0.0114120394
49.6285,0.0142658465
49.62975,0.0149128707
49.631,0.0149954315
49.63225,0.0146883391
49.6335,0.0147089902
49.63475,0.0140983975
49.636,0.0112556284
49.63725,0.0114084547
49.6385,0.0146132046
49.63975,0.0148906223
49.641,0.0149392262
49.64225,0.0146906888
49.6435,0.0146730831
49.64475,0.0137990657
49.646,0.011309538
49.64725,0.0116930055
49.6485,0.0148716327
49.64975,0.0147970067
49.651,0.014769773
49.65225,0.0146937836
49.6535,0.0147237349
49.65475,0.0127397459
49.656,0.0113943778
49.65725,0.0120077226
49.6585,0.0151715167
49.65975,0.0149390344
49.661,0.0147899501
49.66225,0.0147260381
49.6635,0.0147366468
49.66475,0.0123331603
49.666,0.0114383409
49.66725,0.0122963665
49.6685,0.0151343951
49.66975,0.0150030386
49.671,0.0146590993
49.67225,0.0147536285
49.6735,0.0146265887
49.67475,0.0119712381
49.676,0.0114924815
49.67725,0.0134564377
49.6785,0.014990014
49.67975,0.0150473975
49.681,0.0146547332
49.68225,0.0147564933
49.6835,0.0145210046
49.68475,0.0114290351
49.686,0.0114900777
49.68725,0.0139590418
49.6885,0.0150051797
49.68975,0.015093565
49.691,0.0147508932
49.69225,0.0147923529
49.6935,0.014425287
49.69475,0.0113270413
49.696,0.0115486253
49.69725,0.0144075779
49.6985,0.0149594871
49.69975,0.0151165947
49.701,0.0148015367
49.70225,0.0147857415
49.7035,0.0136185233
49.70475,0.0113943173
49.706,0.0116967969
49.70725,0.0151779559
49.7085,0.0149606997
49.70975,0.0150478054
49.711,0.0148328058
49.71225,0.0147814015
49.7135,0.0131664574
49.71475,0.0113509241
49.716,0.0118280528
49.71725,0.0151668657
49.7185,0.0149669917
49.71975,0.0148605416
49.721,0.0146967256
49.72225,0.0147094456
49.7235,0.012683982
49.72475,0.011370834
49.726,0.0126408963
49.72725,0.0150885023
49.7285,0.0150242262
49.72975,0.0147539191
49.731,0.0147298351
49.73225,0.0146586308
49.7335,0.011737003
49.73475,0.0114747835
49.736,0.0130705852
49.73725,0.0150315426
49.7385,0.0150510892
49.73975,0.0146618569
49.741,0.0147107346
49.74225,0.0146390572
49.7435,0.0115016364
49.74475,0.0114672715
49.746,0.0142323878
49.74725,0.0150078023
49.7485,0.0150676742
49.74975,0.0145664308
49.751,0.0146970786
49.75225,0.0141157871
49.7535,0.011256638
49.75475,0.0114433868
49.756,0.0145845981
49.75725,0.0148372846
49.7585,0.0150099499
49.75975,0.0145884054
49.761,0.0146821095
49.76225,0.0138164153
49.7635,0.0112297712
49.76475,0.0114557287
49.766,0.0148120038
49.76725,0.0148346154
49.7685,0.014956844
49.76975,0.0146013731
49.771,0.0146679068
49.77225,0.0134672308
49.7735,0.0112289404
49.77475,0.0115425037
49.776,0.0151123544
49.77725,0.0149296718
49.7785,0.0148465941
49.77975,0.0146141415
49.781,0.0147097493
49.78225,0.0123810126
49.7835,0.0114166494
49.78475,0.0122998627
49.786,0.0151263364
49.78725,0.0150311636
49.7885,0.0147296684
49.78975,0.014689072
49.791,0.0147526609
49.79225,0.0120159984
49.7935,0.011442611
49.79475,0.0126846042
49.796,0.0149740828
49.79725,0.0150503516
49.7985,0.0146279708
49.79975,0.0146931512
49.801,0.014501214
49.80225,0.0113642588
49.8035,0.0115046753
49.80475,0.0131102977
49.806,0.014924163
49.80725,0.0150837824
49.8085,0.0145497881
49.80975,0.0147338798
49.811,0.0143240988
49.81225,0.0113059748
49.8135,0.0114323702
49.81475,0.0142264869
49.816,0.0149014117
49.81725,0.0150398053
49.8185,0.0145504968
49.81975,0.0147294076
49.821,0.0135138026
49.82225,0.0112549635
49.8235,0.0114329094
49.82475,0.0145664122
49.826,0.0149037894
49.82725,0.0148646031
49.8285,0.014620943
49.82975,0.0147315161
49.831,0.0131092919
49.83225,0.0113057615
49.8335,0.0117060374
49.83475,0.014864618
49.836,0.0149057247
49.83725,0.0148072485
49.8385,0.0146501912
49.83975,0.0147255296
49.841,0.0127092144
49.84225,0.0113463178
49.8435,0.0119904885
49.84475,0.0151737751
49.846,0.0149379438
49.84725,0.01474817
49.8485,0.0146337785
49.84975,0.0147280879
49.851,0.0117573729
49.85225,0.0114914654
49.8535,0.0123695014
49.85475,0.015162494
49.856,0.0150854262
49.85725,0.01459492
49.8585,0.0147187226
49.85975,0.014647332
49.861,0.0115097342
49.86225,0.0115069421
49.8635,0.0134850508
49.86475,0.0150014944
49.866,0.0150440652
49.86725,0.0145789785
49.8685,0.0147363236
49.86975,0.0145458849
49.871,0.0113706244
49.87225,0.0114650782
49.8735,0.013911522
49.87475,0.0149812
49.876,0.0149598997
49.87725,0.0146082891
49.8785,0.0147528863
49.87975,0.0143451681
49.881,0.0112643652
49.88225,0.0114278337
49.8835,0.0148386285
49.88475,0.0148495864
49.886,0.0149069708
49.88725,0.0146197127
49.8885,0.0147245685
49.88975,0.0134615647
49.891,0.0113126738
49.89225,0.0115521494
49.8935,0.0150449723
49.89475,0.0149082802
49.896,0.014876632
49.89725,0.0146586085
49.8985,0.0146969454
49.89975,0.0130845141
49.901,0.0114300614
49.90225,0.0117688226
49.9035,0.0151931783
49.90475,0.014882219
49.906,0.014704274
49.90725,0.014662764
49.9085,0.0147018209
49.90975,0.0120279072
49.911,0.0114754429
49.91225,0.0126651227
49.9135,0.0150997816
49.91475,0.0149851553
49.916,0.0146784391
49.91725,0.0146527728
49.9185,0.0147015285
49.91975,0.0117332041
49.921,0.0114902593
49.92225,0.0131485313
49.9235,0.0150276329
49.92475,0.015065589
49.926,0.0146229826
49.92725,0.0146837756
49.9285,0.0146715455
49.92975,0.0114955334
49.931,0.0114372829
49.93225,0.0142537765
49.9335,0.0148773827
49.93475,0.0150762182
49.936,0.0146089876
49.93725,0.0147232087
49.9385,0.0141137745
49.93975,0.0112317475
49.941,0.0114284446
49.94225,0.0146097485
49.9435,0.0148926005
49.94475,0.0149953384
49.946,0.0146412272
49.94725,0.0147118764
49.9485,0.013767492
49.94975,0.0112370867
49.951,0.0117293661
49.95225,0.0148809748
49.9535,0.0148515683
49.95475,0.014966337
49.956,0.0146218427
49.95725,0.0146710714
49.9585,0.0127407052
49.95975,0.0112852948
49.961,0.0119714905
49.96225,0.0151345581
49.9635,0.0149208736
49.96475,0.0148515431
49.966,0.014633825
49.96725,0.0147070466
49.9685,0.0123815918
49.96975,0.0113983937
49.971,0.0123354737
49.97225,0.0151057281
49.9735,0.0149734588
49.97475,0.0147543242
49.976,0.0145973181
49.97725,0.014730351
49.9785,0.0119904606
49.97975,0.0114049055
49.981,0.0134368828
49.98225,0.0149217239
49.9835,0.0150271161
49.98475,0.0146973552
49.986,0.0146934101
49.98725,0.0145115536
49.9885,0.0113425357
49.98975,0.0114385765
49.991,0.0138838617
49.99225,0.0149103021
49.9935,0.0150921559
49.99475,0.0145543991
49.996,0.0147086037
49.99725,0.0143214613
49.9985,0.0112332208
49.99975,0.0114308391
50.001,0.0142791942
50.00225,0.0148706511
50.0035,0.0150755141
50.00475,0.0145351263
50.006,0.0146816829
50.00725,0.0134755811
50.0085,0.0112774996
50.00975,0.011422853
50.011,0.0149630532
50.01225,0.0148589863
50.0135,0.0148818372
50.01475,0.0145363044
50.016,0.014685289
50.01725,0.0131001463
50.0185,0.0113702444
50.01975,0.0117468545
50.021,0.0151085835
50.02225,0.014920895
50.0235,0.0148465503
50.02475,0.0146537526
50.026,0.0147481812
50.02725,0.0127101922
50.0285,0.0113718435
50.02975,0.0119656939
50.031,0.0150755625
50.03225,0.0149672711
50.0335,0.0147504536
50.03475,0.0146437651
50.036,0.0146815237
50.03725,0.0117615191
50.0385,0.0114781456
50.03975,0.0130837383
50.041,0.0150155351
50.04225,0.0151047641
50.0435,0.0146348672
50.04475,0.0146849491
50.046,0.0146441795
50.04725,0.0115116034
50.0485,0.0114376014
50.04975,0.0134916976
50.051,0.0149955628
50.05225,0.0150716221
50.0535,0.0146588348
50.05475,0.0117612472
50.056,0.00863595866
50.05725,0.00851108041
50.0585,0.00915861316
50.05975,0.00913845189
50.061,0.00912050717
50.06225,0.0127971005
50.0635,0.0157743189
50.06475,0.0115568638
50.066,0.0279957745
50.06725,0.00999451522
50.0685,0.00771911256
50.06975,0.00817959104
50.071,0.00890896562
50.07225,0.00912092533
50.0735,0.00889962539
50.07475,0.00897946395
50.076,0.00893084519
50.07725,0.00894185249
50.0785,0.00894877873
50.07975,0.00893760473
50.081,0.00895119458
50.08225,0.00895268749
50.0835,0.00893884245
50.08475,0.00893663988
50.086,0.00895301625
50.08725,0.00893740542
50.0885,0.00893561728
50.08975,0.00894109812
50.091,0.00897061732
50.09225,0.00893367175
50.0935,0.00894317031
50.09475,0.00896183029
50.096,0.00895085838
50.09725,0.00893407129
50.0985,0.00895545632
50.09975,0.00893953815
50.101,0.00895823073
50.10225,0.00895191915
50.1035,0.00893043447
50.10475,0.00895282719
50.106,0.00897253305
50.10725,0.00895071216
50.1085,0.00894943718
50.10975,0.00895872805
50.111,0.00894942041
50.11225,0.0089658685
50.1135,0.00897235144
50.11475,0.00897536986
50.116,0.00894551817
50.11725,0.00896304473
50.1185,0.00895580649
50.11975,0.00894971658
50.121,0.0089363819
50.12225,0.00895263255
50.1235,0.0089487005
50.12475,0.00894783065
50.126,0.00896523148
50.12725,0.00894025806
50.1285,0.00894516148
50.12975,0.00895555317
50.131,0.00896110479
50.13225,0.00895118434
50.1335,0.00894746091
50.13475,0.00895895902
50.136,0.00894495938
50.13725,0.00896947831
50.1385,0.00894932356
50.13975,0.00893734954
50.141,0.00895005837
50.14225,0.00896421447
50.1435,0.00894922391
50.14475,0.00892722793
50.146,0.00895286072
50.14725,0.0089451028
50.1485,0.00893881172
50.14975,0.00896072946
50.151,0.00896418281
50.15225,0.00892026629
50.1535,0.00897587184
50.15475,0.00895982888
50.156,0.00894564204
50.15725,0.00895677693
50.1585,0.00897516683
50.15975,0.00893969182
50.161,0.00896489341
50.16225,0.00896500237
50.1635,0.00894855428
50.16475,0.00895517692
50.166,0.00896515232
50.16725,0.00896766968
50.1685,0.00908619724
50.16975,0.00917182863
50.171,0.00908075646
50.17225,0.0176181626
50.1735,0.00920466427
50.17475,0.0270800591
50.176,0.0198431425
50.17725,0.00875290576
50.1785,0.00699512521
50.17975,0.00900859106
50.181,0.00897555985
50.18225,0.00901393499
50.1835,0.00900418032
50.18475,0.00894707814
50.186,0.00893337373
50.18725,0.00895037036
50.1885,0.0089408569
50.18975,0.00893652625
50.191,0.00895097293
50.19225,0.00894570071
50.1935,0.00893597305
50.19475,0.0089688655
50.196,0.0089520365
50.19725,0.00894915313
50.1985,0.00895661023
50.19975,0.00897200778
50.201,0.00894590188
50.20225,0.00893080235
50.2035,0.00894908421
50.20475,0.00896174461
50.206,0.00895558763
50.20725,0.00895497669
50.2085,0.00895302929
50.20975,0.0089389421
50.211,0.00895811711
50.21225,0.00896759704
50.2135,0.00895479321
50.21475,0.00897329953
50.216,0.00897476263
50.21725,0.00895976834
50.2185,0.00895188004
50.21975,0.00895062555
50.221,0.0089516528
50.22225,0.00894752983
50.2235,0.00894760154
50.22475,0.008953996
50.226,0.00893746316
50.22725,0.00896360353
50.2285,0.00895524118
50.22975,0.00896261819
50.231,0.00895979255
50.23225,0.00896852929
50.2335,0.00895370916
50.23475,0.00894601084
50.236,0.0089584291
50.23725,0.00895511918
50.2385,0.00896378234
50.23975,0.0089677358
50.241,0.0089544598
50.24225,0.00896027591
50.2435,0.00896634813
50.24475,0.00896149687
50.246,0.00896670949
50.24725,0.00896607153
50.2485,0.00896629877
50.24975,0.00893259235
50.251,0.00894916244
50.25225,0.0089516975
50.2535,0.00894995034
50.25475,0.00896281935
50.256,0.00895645376
50.25725,0.00895327423
50.2585,0.00895446166
50.25975,0.00895342976
50.261,0.00895679556
50.26225,0.0089505557
50.2635,0.00895828661
50.26475,0.00898062997
50.266,0.00893364381
50.26725,0.008953779
50.2685,0.00896038674
50.26975,0.00894642528
50.271,0.00895660557
50.27225,0.00895614922
50.2735,0.00895592198
50.27475,0.00894359592
50.276,0.00895922631
50.27725,0.00902645011
50.2785,0.00918792188
50.27975,0.00900878571
50.281,0.0150242336
50.28225,0.0128661525
50.2835,0.0213471819
50.28475,0.0253809113
50.286,0.00856630877
50.28725,0.0074956012
50.2885,0.00855523348
50.28975,0.008913178
50.291,0.00906157866
50.29225,0.00895764306
50.2935,0.0089461254
50.29475,0.00895017199
50.296,0.00895671919
50.29725,0.00896267127
50.2985,0.0089863129
50.29975,0.00896996167
50.301,0.00895800348
50.30225,0.00894438196
50.3035,0.00894486438
50.30475,0.00894098449
50.306,0.00896016136
50.30725,0.00895814132
50.3085,0.00895458646
50.30975,0.00895150565
50.311,0.0089701917
50.31225,0.0089670131
50.3135,0.00895312615
50.31475,0.00896380376
50.316,0.00894827209
50.31725,0.00895519368
50.3185,0.00896434672
50.31975,0.00894344039
50.321,0.00896485336
50.32225,0.00896289386
50.3235,0.00895432197
50.32475,0.00895150658
50.326,0.00895781815
50.32725,0.00896416605
50.3285,0.00896423403
50.32975,0.00896837376
50.331,0.0089701917
50.33225,0.00896537118
50.3335,0.008945073
50.33475,0.00894844066
50.336,0.00894378219
50.33725,0.00896526594

